Discrete Morse Sandwich: Fast Computation of Persistence Diagrams for Scalar Data -- An Algorithm and A Benchmark

This paper introduces an efficient algorithm for persistence diagram computation, given an input piecewise linear scalar field $f$ defined on a $d$-dimensional simplicial complex $K$, with $d \leq 3$. Our work revisits the seminal algorithm "PairSimplices" [31], [103] with discrete Morse theory (DMT) [34], [80], which greatly reduces the number of input simplices to consider. Further, we also extend to DMT and accelerate the stratification strategy described in "PairSimplices" for the fast computation of the $0^{th}$ and $(d - 1)^{th}$ diagrams, noted $D_0(f)$ and $D_{d-1}(f)$. Minima-saddle persistence pairs ($D_0(f)$) and saddle-maximum persistence pairs ($D_{d-1}(f)$) are efficiently computed by processing, with a Union-Find, the unstable sets of $1$-saddles and the stable sets of $(d - 1)$-saddles. This fast pre-computation for the dimensions $0$ and $(d - 1)$ enables an aggressive specialization of [4] to the 3D case, which results in a drastic reduction of the number of input simplices for the computation of $D_1(f)$, the intermediate layer of the sandwich. Finally, we document several performance improvements via shared-memory parallelism. We provide an open-source implementation of our algorithm for reproducibility purposes. We also contribute a reproducible benchmark package, which exploits three-dimensional data from a public repository and compares our algorithm to a variety of publicly available implementations. Extensive experiments indicate that our algorithm improves by two orders of magnitude the time performance of the seminal "PairSimplices" algorithm it extends. Moreover, it also improves memory footprint and time performance over a selection of 14 competing approaches, with a substantial gain over the fastest available approaches, while producing a strictly identical output.

==> plots/plot_expl_seq_1D.csv <==
DiscreteMorseSandwich 32767984.375 20560303.92156863 20164913.461538464 25890753.086419754 21183343.434343435 20763871.287128713 23301677.77777778 22075273.684210528 22550010.752688173 22795119.56521739 22075273.684210528 22310117.021276597 21620113.402061854 23831261.363636363 23045615.384615384 22075273.684210528 22795119.56521739 22550010.752688173 23563494.382022474 23045615.384615384 22310117.021276597 23563494.382022474 23563494.382022474 22310117.021276597 22310117.021276597 23563494.382022474 23301677.77777778 23301677.77777778 23563494.382022474 22550010.752688173 26886551.282051284 22795119.56521739 23563494.382022474 27962013.333333336 22310117.021276597 23301677.77777778
Dipha 1497965.0 1747625.8333333335 1906500.909090909 1747625.8333333335 1906500.909090909 1747625.8333333335 1906500.909090909 1747625.8333333335 1747625.8333333335 1906500.909090909 1906500.909090909 1747625.8333333335 1747625.8333333335 1613193.0769230768 1613193.0769230768 1906500.909090909 1747625.8333333335 1497965.0 1613193.0769230768 1747625.8333333335 1747625.8333333335 1747625.8333333335 1747625.8333333335 1613193.0769230768 1613193.0769230768 1613193.0769230768 1747625.8333333335 1497965.0 1613193.0769230768 1613193.0769230768 1613193.0769230768 1747625.8333333335 1613193.0769230768 1906500.909090909 1613193.0769230768 1747625.8333333335 
PHAT 20971510.0 20971510.0 10485755.0 20971510.0 20971510.0 20971510.0 10485755.0 20971510.0 6990503.333333334 20971510.0 20971510.0 10485755.0 20971510.0 10485755.0 10485755.0 20971510.0 10485755.0 5242877.5 6990503.333333334 20971510.0 10485755.0 6990503.333333334 6990503.333333334 6990503.333333334 6990503.333333334 6990503.333333334 10485755.0 6990503.333333334 6990503.333333334 6990503.333333334 6990503.333333334 6990503.333333334 6990503.333333334 10485755.0 5242877.5 10485755.0 
Eirene.jl 2330.1677777777777 2330.1677777777777 2330.1677777777777 2330.1677777777777 2330.1677777777777 2330.1677777777777 2330.1677777777777 2330.1677777777777 2330.1677777777777 2330.1677777777777 2330.1677777777777 2330.1677777777777 2330.1677777777777 2330.1677777777777 2330.1677777777777 2330.1677777777777 2330.1677777777777 2330.1677777777777 2330.1677777777777 2330.1677777777777 2330.1677777777777 2330.1677777777777 7546.015868161127 2330.1677777777777 2656.528166418176 2330.1677777777777 2330.1677777777777 8461.13283062411 10939.926029098004 8671.252134578728 8816.819278729326 11162.123897573463 11700.109349371241 14312.483791272538 17329.82134298511 2330.1677777777777 
Dionysus 1430525.9208731242 1218565.368971528 1350386.9929169351 1506573.9942528736 1447309.1787439613 1308266.3755458517 1322289.4073139974 1326471.220746363 1016061.5310077519 1352128.3043197938 1348650.1607717043 1181493.5211267606 1356501.2936610607 1137900.7053716767 1258038.9922015597 1324795.3253316488 1139755.9782608696 858432.664756447 991092.1550094518 1334065.5216284986 1104926.765015806 984577.9342723006 942116.3522012578 912201.391909526 876368.9928959466 993910.4265402844 1032062.5 913393.2926829269 799219.131097561 931239.3428063944 922635.7237131543 811905.1490514905 938742.6141450313 1072711.5089514067 857029.4237842256 996744.7718631178


DMS 24260012.29508197 19570309.41267989 24395280.242424242 24051274.13957935 23959650.23809524 23750420.34458343 22829067.83121597 23160076.179516688 23202797.09476597 21866695.132551063 21234549.694028277 21451829.247495204 22432129.06821222 20795728.662946887 21333587.23765105 17058913.54466859 20470002.237591535 20834478.467908904 19856063.7332281 19781901.120503243 19502040.89147287 19248380.068859987 18760352.535421327 18777856.12987498 18253315.98040994 17601981.983557813 17839129.764226202 16178541.961414792 14855407.587835843 16600219.564500164 16952582.715633422 15230896.170728015 14820402.209131075 12911281.883500129 11918812.152078645 7684652.997327223 
Dipha 1251623.5199004975 1248517.754342432 1378500.4246575343 1350745.3825503355 1104616.1470911088 1415337.988748242 1380391.3717421123 1116876.0377358492 1267387.0403022668 1317153.5471204189 1233217.2916666667 1037428.1546391753 1363557.3306233063 1272193.8179519596 1087897.6324324324 1038498.7719298245 1306890.012987013 1262616.4491844417 1042803.4300518135 1128144.966367713 1070537.5638297873 1208049.5918367347 1131951.9797525308 1089075.0108225108 1148750.3538812785 1014420.6754032258 1040646.6494312306 981761.2780487805 1069399.904357067 1073965.1120597653 1123108.6049107143 989484.0806293018 1002296.1254980079 996341.8910891089 1073965.1120597653 1004296.7165668663 
TTK-FTM 73185840.72727273 12701064.117127351 21030414.00208986 15105153.257280096 19958455.176517256 23342735.09626537 32746674.585095998 10076152.097727045 23424239.059590314 16850390.321500335 10379631.87209902 7475709.902681821 23495337.613822084 18082754.89667565 5508267.0644260775 3711797.0934307105 19008411.598035514 15735814.073494919 8404788.35713689 10091308.764540715 5248280.536142694 9818570.689823397 5011480.62749004 6531057.307892004 11186141.729657626 3361073.1796927187 7319116.372099789 5402981.530201342 6344526.259378349 8550474.211912652 5630310.020701617 4099671.270268068 4953021.164542009 2813502.1388430675 5153404.5680340035 3229166.9929082566 
PersistenceCycles 2076783.2215457642 1669717.4454104998 1777453.519385322 1743516.3123516468 1618817.1581165646 1819391.2674019164 1816173.3143228414 1595764.9101663472 1738396.0301967626 1682784.7993311037 1485825.9039969288 1620172.4493245962 1876245.1243614126 1643135.2317815912 1607567.8296431196 1592230.0438284206 1613522.0709670177 1719562.738162369 1577058.5810779044 1613962.004811548 1587182.2813160468 1644531.5650994426 1567160.8266367656 1570070.538124288 1574073.6899734084 1470669.0683229815 1528108.5296038147 1522075.9748313518 1493123.197222387 1519341.2800265728 111811.7011111111 1462483.0106964307 1345040.245402053 1424978.1361956415 111811.7011111111 1043960.982643968 
PHAT 16771755.166666666 13068900.12987013 15247050.151515152 14173314.225352114 10164700.1010101 14798607.5 15973100.158730159 10268421.530612243 12901350.128205128 8675045.77586207 9493446.320754718 8750480.956521738 14375790.142857144 12901350.128205128 111811.7011111111 8600900.085470086 12423522.345679013 11435287.613636363 8181343.983739837 10063053.1 9317641.75925926 10482346.979166668 8905356.725663716 8385877.583333333 7861760.234375 7923663.858267717 5469050.597826087 111811.7011111111 8385877.583333333 7239606.546762589 6940036.620689655 6328964.213836478 6892502.123287671 7187895.071428572 6620429.671052632 5082350.05050505 
Eirene.jl 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 
Dionysus 587140.1123746288 206325.52842061236 687625.344220848 577208.5063668693 111811.7011111111 743132.4013765195 723674.3087267628 111811.7011111111 111811.7011111111 453452.0437452968 111811.7011111111 264350.3996889703 264261.5421784196 462911.7376463986 111811.7011111111 193009.51904191985 307653.0109357946 321855.9987462299 111811.7011111111 111811.7011111111 111811.7011111111 111811.7011111111 351855.0034965035 111811.7011111111 111811.7011111111 258974.583926315 111811.7011111111 218517.37945560948 111811.7011111111 111811.7011111111 428680.1891414088 111811.7011111111 111811.7011111111 315765.04606386187 111811.7011111111 296694.68883044587 


DMS 8367355.127996086 8127492.71460247 5325733.109627426 5304995.416953825 8362809.875604324 5656842.439830976 4511383.648351648 6247756.462805893 6919766.585760517 7589025.28837622 6233085.023685169 7658871.051191484 5549382.416552519 5732460.790884718 3410370.984892118 4562456.420590937 3774603.2216937183 5175170.330778539 4183563.8740183157 3648040.7336319042 4557863.842259525 3488894.6879390837 3963415.9822876705 3310132.813003935 3690188.3314556917 3192281.4871646003 3516227.005915538 3054946.362662222 3336026.848400797 2858832.0922545544 2854062.160508704 3204574.571719989 2977026.415021368 2978581.569477228 2991837.203878967 2072939.0846540187 

Dipha 956811.4791796147 1092625.7416607523 855758.5714285714 874224.6848381602 1091850.829787234 978087.4650571791 911491.811722913 1017521.2623925974 1008852.9947575361 1087224.343220339 958002.2837585564 1053016.1901504789 1000331.1695906433 1019542.8278145696 845884.434065934 950314.6111111111 796435.421624418 991313.3741146168 921310.39497307 839427.3009814613 960392.8072364316 843104.9671412925 920759.3720095694 891952.3001158749 886303.7823834197 831268.7203023758 890919.9479166666 855758.5714285714 879719.8114285715 866841.0304054054 811977.674050633 864407.4508702976 856234.5216907675 834422.5853658536 845419.9176276771 782271.1737804877 
PersistenceCycles 1026469.7995079377 938776.9267825673 838741.3075456279 753063.1894067983 951795.1813932783 800793.5947318047 171056.63 171056.63 841110.4391011456 171056.63 330274.03669783816 916314.8067686044 171056.63 291936.5101338026 171056.63 468338.92679721466 656333.7923448811 439429.26503455185 645342.4841861693 475330.41972076247 597949.1076456993 584072.3835466761 522131.4053538906 475515.40975302394 559797.2706645528 525955.8773790856 515330.84400586464 465822.17172527104 171056.63 516678.1345334823 471041.5076905189 413705.44733384036 467248.688858943 476411.5619207357 442531.5317904952 369687.86725419335 
PHAT 11237296.861313868 10617308.068965517 8412621.147540983 9562171.863354037 11751982.213740459 10195428.278145695 10195428.278145695 10128353.092105264 9503146.111111112 10128353.092105264 9109524.674556214 10128353.092105264 9002980.526315788 8018279.53125 7894921.384615385 7509803.268292683 6693520.304347826 8232672.032085562 7160510.0930232555 6085018.458498023 7697548.35 6414623.625 6579101.153846154 5272293.390410959 5944052.779922781 5577933.5869565215 5809470.452830189 5537804.568345323 5659962.022058824 5420808.697183099 4950191.864951768 5236427.448979592 4902897.038216561 5031077.352941176 4934325.865384616 4172112.926829268 

Eirene.jl 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 

Dionysus 171056.63 171056.63 171056.63 171056.63 635562.2264973496 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 525589.5715763491 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 171056.63 


==> plots/plot_variants_expl_para_1D.csv <==
DMS 95325045.45454545 36157775.862068966 36157775.862068966 38836129.62962963 41120607.84313726 38836129.62962963 52428775.0 61680911.76470588 44620234.042553194 49932166.666666664 44620234.042553194 58254194.44444445 47662522.72727273 58254194.44444445 46603355.55555556 39568886.792452835 65535968.75 67650032.25806452 55188184.21052632 41943020.0 67650032.25806452 65535968.75 67650032.25806452 61680911.76470588 56679756.75675676 53773102.56410257 72315551.72413793 63550030.3030303 67650032.25806452 65535968.75 61680911.76470588 61680911.76470588 69905033.33333334 74898250.0 74898250.0 46603355.55555556

PairSimplices 11650838.88888889 9446626.126126125 8630251.028806584 12336182.352941176 9362281.25 9238550.66079295 8456254.032258065 9157864.62882096 6393753.048780488 9446626.126126125 9446626.126126125 7307146.341463415 8774690.376569038 8962183.76068376 7710113.970588235 9198030.701754386 6990503.333333334 5295835.858585859 6786896.44012945 8355183.2669322705 6765003.225806451 6413305.810397553 5714307.901907357 5907467.605633803 5029139.088729017 5940937.677053825 5825419.444444445 5562734.74801061 4922889.671361502 5216793.532338308 5890873.5955056185 5203848.6352357315 4993216.666666667 5907467.605633803 5874372.549019608 7061114.478114478

PairCriticalSimplices  12945376.543209877 9619958.71559633 7436705.673758866 12710006.06060606 9845779.342723005 9489371.040723981 6636553.797468354 8665913.223140497 5518818.421052632 10082456.730769232 9576031.96347032 6875904.918032787 8191996.09375 7307146.341463415 6721637.820512821 8559800.0 6297750.75075075 3530557.239057239 5229802.9925187025 7084969.594594595 5825419.444444445 5090172.330097088 4120139.489194499 4755444.444444444 3449261.513157895 4519721.982758621 4219619.718309859 3711771.6814159295 3134754.8579970105 4048554.054054054 3942013.1578947366 3477862.354892206 3192010.6544901063 4128250.0 4733975.169300226 6393753.048780488

PairCriticalSimplices\_BCaching 12945376.543209877 9619958.71559633 7436705.673758866 12710006.06060606 9845779.342723005 9489371.040723981 6636553.797468354 8665913.223140497 5518818.421052632 10082456.730769232 9576031.96347032 6875904.918032787 8191996.09375 7307146.341463415 6721637.820512821 8559800.0 6297750.75075075 3530557.239057239 5229802.9925187025 7084969.594594595 5825419.444444445 5090172.330097088 4120139.489194499 4755444.444444444 3449261.513157895 4519721.982758621 4219619.718309859 3711771.6814159295 3134754.8579970105 4048554.054054054 3942013.1578947366 3477862.354892206 3192010.6544901063 4128250.0 4733975.169300226 6393753.048780488

PairCriticalSimplices\_Sandwiching 10082456.730769232 8035061.302681992 7570942.238267147 9799771.028037384 8774690.376569038 7653835.766423357 7653835.766423357 7358424.561403509 5729920.765027323 7854498.127340823 7598373.188405797 6636553.797468354 7206704.467353952 7410427.561837456 7256577.854671281 7570942.238267147 6678824.840764332 5363557.544757033 5761403.846153846 7796100.371747212 6374319.14893617 5683336.043360434 5577529.255319149 5504333.333333333 5433033.678756476 5890873.5955056185 5940937.677053825 5533379.947229551 5391133.676092545 5548018.518518519 5652698.113207547 5405028.350515463 5504333.333333333 6241520.833333333 5433033.678756476 6260152.23880597


==> plots/plot_variants_expl_para_2D.csv <==
DiscreteMorseSandwich 105372283.76963352 102684215.30612245 103316766.94045174 103635974.25334707 104280343.00518136 98080439.5711501 98464316.04696673 100429671.65668663 99535638.97131553 95656398.28897338 96389397.50957854 98272002.9296875 94135202.05799814 96113210.12416428 98657383.33333333 93959412.6984127 94844986.80490105 90986013.56238697 94577566.7293233 95203908.23084201 93004187.6155268 93609796.27906977 89848688.39285713 91900028.31050229 87886926.63755459 90332613.10592459 90739883.67899008 84563471.42857143 87504809.56521739 82147372.24489795 85207900.93141405 79236638.58267717 79361617.50788644 79361617.50788644 70667507.7247191 50926382.085020244
PairCells 55905.85055555555 79424.44299394551 65935.78191444054 80953.62024803228 55905.85055555555 75478.12511016388 63320.665281921145 55905.85055555555 55905.85055555555 151967.39732854112 55905.85055555555 182507.6689814773 55905.85055555555 135635.46829236075 66950.88719603473 131852.9028318809 170036.85436013894 94407.73927352489 55905.85055555555 55905.85055555555 106101.43952629431 55905.85055555555 267942.9529218488 55905.85055555555 55905.85055555555 135750.19155744294 55905.85055555555 55905.85055555555 55905.85055555555 55905.85055555555 112515.54837483368 55905.85055555555 55905.85055555555 173519.464149616 55905.85055555555 55905.85055555555
PairCriticalSimplices 13670769.053117784 227176.95463031734 3727885.1226198412 2694257.858099063 96220.73472744136 12115402.239345053 10521803.743203681 55905.85055555555 90762.4719948337 1126490.5911721576 55905.85055555555 323907.2445015241 322770.6585923642 807693.4826230034 55905.85055555555 285952.0536267384 378236.32598138705 342951.4560790662 57373.85629187705 55905.85055555555 128084.39677315066 55905.85055555555 656741.5076977295 55905.85055555555 55905.85055555555 347436.72597078414 55905.85055555555 55905.85055555555 76688.81864176992 55905.85055555555 1048507.7468090649 55905.85055555555 55905.85055555555 701595.4082450795 55905.85055555555 70685.03006714446
PairCriticalSimplices\_BCaching 10732778.476962458 6215597.961704755 8991291.19013581 8114710.991049109 4925625.599608419 8431548.470883954 9973293.458870169 3961052.1944499114 6617817.374720505 8241648.73054873 5285772.192457191 4455043.872852842 6946264.305929454 5528542.522799692 5425996.495201122 5507362.686077058 5433613.984881209 7349585.962605901 3883849.131609417 4916721.112034006 4841963.672232113 4134538.436254571 6180477.275518978 3030583.6771570547 3807291.8542620405 4805201.556680355 4664651.694247439 5153932.445582586 4521501.213156003 3487455.5882862587 6469336.612021858 3525453.019899103 2792732.5229650596 5104780.145081925 3553839.913829637 2631138.7073157975
PairCriticalSimplices\_Sandwiching 10807703.898614543 6233308.411793856 9023541.158536585 8174697.887896019 5089289.991402417 8444283.880171183 10068087.143571787 4296227.255261922 6610427.0511725675 8297372.279023747 5256504.9623903055 4517441.686119591 6393705.508609187 5787355.129974695 3866241.3938835105 5571703.172581806 5519445.53532251 7441985.726963467 3897085.082487801 5030520.445910818 5238172.453281974 4107033.344216799 5982434.516378336 3044612.4591552704 3837198.512869399 4892577.353169972 4685284.058105969 4397803.120356612 4566020.735968056 2983855.6263899184 6581460.4970569005 3263834.0360664246 2442132.9660729016 5169288.077258951 3870405.0384615385 2747066.25354881


==> plots/plot_variants_expl_para_3D.csv <==
DiscreteMorseSandwich 46553059.26821893 37686895.22643819 37168268.22790922 33179087.715517245 41868633.940712534 34751911.28668172 33467601.521739133 33129108.457069077 36028777.67376551 39586260.47827205 37069821.093185656 40781713.11258278 36070985.70759138 35886006.29370629 30335165.911330048 26956919.45368587 29651572.996918336 30461212.307083495 28440969.333087012 25522375.165782493 30383060.390763763 25983285.569620255 27094503.167898625 21989853.878017426 25774479.658463083 24175717.17964824 25188312.663612567 23108821.2248574 23251920.706841864 19910885.54061045 21373173.261141192 21017196.860068258 20860564.63414634 20860564.63414634 21855617.120954003 15338344.82415064
PairCells 143540.9469074323 172760.23790152898 85528.315 85528.315 122616.84527436292 85528.315 109573.56400458078 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315
PairCriticalSimplices 8487290.754727384 5935573.389366542 85528.315 85528.315 6048678.571428571 386504.6018738891 5788065.531242951 85528.315 85528.315 194785.63213518885 85528.315 85528.315 85528.315 168355.27606483086 85528.315 85528.315 85528.315 174570.14512079794 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315 85528.315
PairCriticalSimplices\_BCaching 6199201.377144238 5926889.971126082 1716000.3009530178 2636417.56002329 5768546.425359713 4652351.606176906 4868784.535104364 4390570.585215606 2729820.6787715442 2489867.0084585403 1538694.1620940901 2663741.967298209 1539355.7344265573 2250909.6717596315 2121501.0541981896 1266585.7685852502 1054906.6521399498 1840946.2009422905 1179068.4460442674 862610.5473718419 1107258.209985759 1181774.6620506484 907232.2782907956 1038637.24498057 840733.7847800562 876379.5533594813 812247.5664382152 519118.99366742873 722005.032195735 916849.6006860695 682997.1251746856 346796.5548079284 716624.308749325 862721.7284587106 755342.8926090199 374138.7014224229
PairCriticalSimplices\_Sandwiching 6376101.346034376 5461771.987086245 1815780.704133986 2811273.638654541 5945430.099636982 4924854.990403071 4909620.403737603 5049725.030340801 4068471.643763213 6135949.262654444 3326080.607527114 6290645.486863074 5095183.418831706 5824416.124394674 4734476.3354553 4293949.3766212035 2967271.8809629357 4557459.058614565 4095965.705315809 1510893.3499519108 4410317.901853497 2974208.2415671726 3369025.0131302522 2426679.3871471127 3206443.4007456317 2806916.8231626158 3252233.2847455475 2087442.4346788516 2710499.788724955 2627104.776369004 2325192.070684187 2050191.9937142935 2450122.019925518 2509306.4121789024 2490995.04878404 1572163.506020036

